MEUSLI: a Multilingual Projector for LLM-based ASR and Beyond

Lightweight projectors are an established way to connect pre-trained speech encoders with large language models (LLMs), mapping acoustic features into token-level embeddings for tasks like ASR and spoken question answering. Existing systems, however, typically only support a few languages and are often limited to English. We introduce MEUSLI, the first open-science multilingual projector family that links a Whisper encoder with open-source multilingual LLMs, enabling fully open-source end-to-end ASR in 28 European languages. MEUSLI extends prior monolingual pipelines, delivering strong results across high- and low-resource languages. Using proper continual leaning techniques, MEUSLI can be easily extended to other languages not seen in training. We further demonstrate that the MEUSLI projector can be leveraged beyond ASR, enabling multilingual speech translation and topic identification with only a few hours of task specific supervision per language. Overall, MEUSLI provides a solid foundation for multilingual speech understanding tasks, supporting scalable and inclu- sive open-source SpeechLLM

==> wer_cv.csv <==
Language,Whisper,EuroLLM-1.7B,EuroLLM-9B,Apertus-8B
Spanish,7.60,5.22,3.65,4.49
German,8.85,7.11,5.22,5.51
Dutch,7.96,6.83,5.00,5.45
Portuguese,10.49,9.39,7.23,8.75
Galician,25.07,12.70,9.01,11.27
English,16.75,12.94,10.51,11.23
Polish,11.91,14.19,11.00,12.03
Czech,12.77,11.16,8.05,9.25
French,15.07,11.24,9.43,9.85
Hungarian,16.82,14.59,10.08,14.86
Italian,7.70,6.01,4.45,5.03
Swedish,20.95,15.99,12.08,12.89
Romanian,20.62,17.39,14.42,15.31
Danish,18.15,18.81,14.41,15.46
Basque,42.74,19.96,16.11,12.14
Bulgarian,19.88,24.26,18.63,18.73
Finnish,18.37,22.61,17.94,16.83
Latvian,32.75,27.12,20.32,19.51
Lithuanian,36.07,28.27,18.60,20.02
Greek,26.39,30.06,24.24,23.53
Slovak,70.65,35.84,25.97,29.98
Slovenian,39.20,34.72,28.17,30.43
Estonian,37.68,37.19,27.97,28.76
Welsh,66.05,50.40,39.93,39.25
Serbian,99.34,56.49,45.18,35.29
Maltese,98.39,58.84,48.56,48.68
Breton,154.33,95.68,80.77,73.40
Irish,216.52,82.23,83.15,88.55

